A fully discrete variational scheme for solving nonlinear Fokker-Planck equations in higher space dimensions

We introduce a novel spatio-temporal discretization for nonlinear Fokker-Planck equations on the multi-dimensional unit cube. This discretization is based on two structural properties of these equations: the first is the representation as a gradient flow of an entropy functional in the $L^2$-Wasserstein metric, the second is the Lagrangian nature, meaning that solutions can be written as the push forward transformation of the initial density under suitable flow maps. The resulting numerical scheme is entropy diminishing and mass conserving. Further, the scheme is weakly stable, which allows us to prove convergence under certain regularity assumptions. Finally, we present results from numerical experiments in space dimension $d=2$.

==> convex_1.dat <==
   0.0000000e+00   4.9348022e-02
   1.0000000e-03   4.5907875e-02
   2.0000000e-03   4.2873467e-02
   3.0000000e-03   4.0153947e-02
   4.0000000e-03   3.7692984e-02
   5.0000000e-03   3.5450991e-02
   6.0000000e-03   3.3398012e-02
   7.0000000e-03   3.1510301e-02
   8.0000000e-03   2.9768452e-02
   9.0000000e-03   2.8156275e-02
   1.0000000e-02   2.6660055e-02
   1.1000000e-02   2.5268041e-02
   1.2000000e-02   2.3970083e-02
   1.3000000e-02   2.2757342e-02
   1.4000000e-02   2.1622086e-02
   1.5000000e-02   2.0557509e-02
   1.6000000e-02   1.9557597e-02
   1.7000000e-02   1.8617015e-02
   1.8000000e-02   1.7731013e-02
   1.9000000e-02   1.6895346e-02
   2.0000000e-02   1.6106211e-02
   2.1000000e-02   1.5360186e-02
   2.2000000e-02   1.4654190e-02
   2.3000000e-02   1.3985434e-02
   2.4000000e-02   1.3351390e-02
   2.5000000e-02   1.2749763e-02
   2.6000000e-02   1.2178458e-02
   2.7000000e-02   1.1635565e-02
   2.8000000e-02   1.1119334e-02
   2.9000000e-02   1.0628158e-02
   3.0000000e-02   1.0160562e-02
   3.1000000e-02   9.7151820e-03
   3.2000000e-02   9.2907627e-03
   3.3000000e-02   8.8861399e-03
   3.4000000e-02   8.5002347e-03
   3.5000000e-02   8.1320445e-03
   3.6000000e-02   7.7806361e-03
   3.7000000e-02   7.4451395e-03
   3.8000000e-02   7.1247420e-03
   3.9000000e-02   6.8186833e-03
   4.0000000e-02   6.5262508e-03
   4.1000000e-02   6.2467760e-03
   4.2000000e-02   5.9796306e-03
   4.3000000e-02   5.7242235e-03
   4.4000000e-02   5.4799974e-03
   4.5000000e-02   5.2464270e-03
   4.6000000e-02   5.0230158e-03
   4.7000000e-02   4.8092946e-03
   4.8000000e-02   4.6048194e-03
   4.9000000e-02   4.4091694e-03
   5.0000000e-02   4.2219458e-03
   5.1000000e-02   4.0427699e-03
   5.2000000e-02   3.8712825e-03
   5.3000000e-02   3.7071419e-03
   5.4000000e-02   3.5500232e-03
   5.5000000e-02   3.3996173e-03
   5.6000000e-02   3.2556300e-03
   5.7000000e-02   3.1177807e-03
   5.8000000e-02   2.9858023e-03
   5.9000000e-02   2.8594401e-03
   6.0000000e-02   2.7384509e-03
   6.1000000e-02   2.6226028e-03
   6.2000000e-02   2.5116744e-03
   6.3000000e-02   2.4054542e-03
   6.4000000e-02   2.3037404e-03
   6.5000000e-02   2.2063399e-03
   6.6000000e-02   2.1130682e-03
   6.7000000e-02   2.0237493e-03
   6.8000000e-02   1.9382143e-03
   6.9000000e-02   1.8563023e-03
   7.0000000e-02   1.7778590e-03
   7.1000000e-02   1.7027369e-03
   7.2000000e-02   1.6307949e-03
   7.3000000e-02   1.5618981e-03
   7.4000000e-02   1.4959172e-03
   7.5000000e-02   1.4327286e-03
   7.6000000e-02   1.3722139e-03
   7.7000000e-02   1.3142599e-03
   7.8000000e-02   1.2587580e-03
   7.9000000e-02   1.2056044e-03
   8.0000000e-02   1.1546998e-03
   8.1000000e-02   1.1059490e-03
   8.2000000e-02   1.0592608e-03
   8.3000000e-02   1.0145478e-03
   8.4000000e-02   9.7172671e-04
   8.5000000e-02   9.3071730e-04
   8.6000000e-02   8.9144299e-04
   8.7000000e-02   8.5383037e-04
   8.8000000e-02   8.1780917e-04
   8.9000000e-02   7.8331206e-04
   9.0000000e-02   7.5027456e-04
   9.1000000e-02   7.1863494e-04
   9.2000000e-02   6.8833406e-04
   9.3000000e-02   6.5931528e-04
   9.4000000e-02   6.3152435e-04
   9.5000000e-02   6.0490932e-04
   9.6000000e-02   5.7942044e-04
   9.7000000e-02   5.5501005e-04
   9.8000000e-02   5.3163251e-04
   9.9000000e-02   5.0924410e-04
   1.0000000e-01   4.8780297e-04


==> convex_2.dat <==
   0.0000000e+00   4.9348022e-02
   1.0000000e-03   4.8857001e-02
   2.0000000e-03   4.8370866e-02
   3.0000000e-03   4.7889568e-02
   4.0000000e-03   4.7413058e-02
   5.0000000e-03   4.6941291e-02
   6.0000000e-03   4.6474217e-02
   7.0000000e-03   4.6011791e-02
   8.0000000e-03   4.5553966e-02
   9.0000000e-03   4.5100696e-02
   1.0000000e-02   4.4651937e-02
   1.1000000e-02   4.4207643e-02
   1.2000000e-02   4.3767769e-02
   1.3000000e-02   4.3332273e-02
   1.4000000e-02   4.2901109e-02
   1.5000000e-02   4.2474236e-02
   1.6000000e-02   4.2051610e-02
   1.7000000e-02   4.1633190e-02
   1.8000000e-02   4.1218933e-02
   1.9000000e-02   4.0808798e-02
   2.0000000e-02   4.0402743e-02
   2.1000000e-02   4.0000729e-02
   2.2000000e-02   3.9602715e-02
   2.3000000e-02   3.9208662e-02
   2.4000000e-02   3.8818529e-02
   2.5000000e-02   3.8432278e-02
   2.6000000e-02   3.8049871e-02
   2.7000000e-02   3.7671268e-02
   2.8000000e-02   3.7296433e-02
   2.9000000e-02   3.6925327e-02
   3.0000000e-02   3.6557914e-02
   3.1000000e-02   3.6194157e-02
   3.2000000e-02   3.5834019e-02
   3.3000000e-02   3.5477464e-02
   3.4000000e-02   3.5124458e-02
   3.5000000e-02   3.4774963e-02
   3.6000000e-02   3.4428947e-02
   3.7000000e-02   3.4086373e-02
   3.8000000e-02   3.3747208e-02
   3.9000000e-02   3.3411418e-02
   4.0000000e-02   3.3078968e-02
   4.1000000e-02   3.2749827e-02
   4.2000000e-02   3.2423961e-02
   4.3000000e-02   3.2101337e-02
   4.4000000e-02   3.1781923e-02
   4.5000000e-02   3.1465688e-02
   4.6000000e-02   3.1152599e-02
   4.7000000e-02   3.0842626e-02
   4.8000000e-02   3.0535736e-02
   4.9000000e-02   3.0231901e-02
   5.0000000e-02   2.9931088e-02
   5.1000000e-02   2.9633269e-02
   5.2000000e-02   2.9338413e-02
   5.3000000e-02   2.9046491e-02
   5.4000000e-02   2.8757474e-02
   5.5000000e-02   2.8471332e-02
   5.6000000e-02   2.8188037e-02
   5.7000000e-02   2.7907562e-02
   5.8000000e-02   2.7629877e-02
   5.9000000e-02   2.7354955e-02
   6.0000000e-02   2.7082769e-02
   6.1000000e-02   2.6813291e-02
   6.2000000e-02   2.6546494e-02
   6.3000000e-02   2.6282352e-02
   6.4000000e-02   2.6020838e-02
   6.5000000e-02   2.5761926e-02
   6.6000000e-02   2.5505591e-02
   6.7000000e-02   2.5251806e-02
   6.8000000e-02   2.5000546e-02
   6.9000000e-02   2.4751787e-02
   7.0000000e-02   2.4505502e-02
   7.1000000e-02   2.4261669e-02
   7.2000000e-02   2.4020261e-02
   7.3000000e-02   2.3781255e-02
   7.4000000e-02   2.3544628e-02
   7.5000000e-02   2.3310355e-02
   7.6000000e-02   2.3078413e-02
   7.7000000e-02   2.2848779e-02
   7.8000000e-02   2.2621430e-02
   7.9000000e-02   2.2396343e-02
   8.0000000e-02   2.2173496e-02
   8.1000000e-02   2.1952866e-02
   8.2000000e-02   2.1734431e-02
   8.3000000e-02   2.1518170e-02
   8.4000000e-02   2.1304060e-02
   8.5000000e-02   2.1092081e-02
   8.6000000e-02   2.0882212e-02
   8.7000000e-02   2.0674430e-02
   8.8000000e-02   2.0468716e-02
   8.9000000e-02   2.0265049e-02
   9.0000000e-02   2.0063409e-02
   9.1000000e-02   1.9863774e-02
   9.2000000e-02   1.9666126e-02
   9.3000000e-02   1.9470445e-02
   9.4000000e-02   1.9276711e-02
   9.5000000e-02   1.9084905e-02
   9.6000000e-02   1.8895007e-02
   9.7000000e-02   1.8706998e-02
   9.8000000e-02   1.8520860e-02
   9.9000000e-02   1.8336575e-02
   1.0000000e-01   1.8154123e-02


==> decay_1.dat <==
   0.0000000e+00   1.4067534e+00
   5.0000000e-04   1.0847478e+00
   1.0000000e-03   8.8995931e-01
   1.5000000e-03   7.5896833e-01
   2.0000000e-03   6.6465236e-01
   2.5000000e-03   5.9324059e-01
   3.0000000e-03   5.3704685e-01
   3.5000000e-03   4.9148194e-01
   4.0000000e-03   4.5365515e-01
   4.5000000e-03   4.2166237e-01
   5.0000000e-03   3.9420028e-01
   5.5000000e-03   3.7034605e-01
   6.0000000e-03   3.4942595e-01
   6.5000000e-03   3.3093400e-01
   7.0000000e-03   3.1448022e-01
   7.5000000e-03   2.9975698e-01
   8.0000000e-03   2.8651681e-01
   8.5000000e-03   2.7455736e-01
   9.0000000e-03   2.6371096e-01
   9.5000000e-03   2.5383721e-01
   1.0000000e-02   2.4481760e-01
   1.0500000e-02   2.3655133e-01
   1.1000000e-02   2.2895221e-01
   1.1500000e-02   2.2194619e-01
   1.2000000e-02   2.1546938e-01
   1.2500000e-02   2.0946649e-01
   1.3000000e-02   2.0388954e-01
   1.3500000e-02   1.9869673e-01
   1.4000000e-02   1.9385152e-01
   1.4500000e-02   1.8932169e-01
   1.5000000e-02   1.8507877e-01
   1.5500000e-02   1.8109738e-01
   1.6000000e-02   1.7735486e-01
   1.6500000e-02   1.7383089e-01
   1.7000000e-02   1.7050719e-01
   1.7500000e-02   1.6736728e-01
   1.8000000e-02   1.6439628e-01
   1.8500000e-02   1.6158074e-01
   1.9000000e-02   1.5890849e-01
   1.9500000e-02   1.5636848e-01
   2.0000000e-02   1.5395070e-01
   2.0500000e-02   1.5164605e-01
   2.1000000e-02   1.4944628e-01
   2.1500000e-02   1.4734386e-01
   2.2000000e-02   1.4533193e-01
   2.2500000e-02   1.4340428e-01
   2.3000000e-02   1.4155518e-01
   2.3500000e-02   1.3977946e-01
   2.4000000e-02   1.3807236e-01
   2.4500000e-02   1.3642954e-01
   2.5000000e-02   1.3484700e-01
   2.5500000e-02   1.3332111e-01
   2.6000000e-02   1.3184851e-01
   2.6500000e-02   1.3042612e-01
   2.7000000e-02   1.2905113e-01
   2.7500000e-02   1.2772092e-01
   2.8000000e-02   1.2643310e-01
   2.8500000e-02   1.2518544e-01
   2.9000000e-02   1.2397592e-01
   2.9500000e-02   1.2280262e-01
   3.0000000e-02   1.2166381e-01
   3.0500000e-02   1.2055787e-01
   3.1000000e-02   1.1948328e-01
   3.1500000e-02   1.1843865e-01
   3.2000000e-02   1.1742268e-01
   3.2500000e-02   1.1643417e-01
   3.3000000e-02   1.1547198e-01
   3.3500000e-02   1.1453505e-01
   3.4000000e-02   1.1362242e-01
   3.4500000e-02   1.1273315e-01
   3.5000000e-02   1.1186639e-01
   3.5500000e-02   1.1102132e-01
   3.6000000e-02   1.1019719e-01
   3.6500000e-02   1.0939328e-01
   3.7000000e-02   1.0860892e-01
   3.7500000e-02   1.0784346e-01
   3.8000000e-02   1.0709632e-01
   3.8500000e-02   1.0636693e-01
   3.9000000e-02   1.0565473e-01
   3.9500000e-02   1.0495923e-01
   4.0000000e-02   1.0427994e-01
   4.0500000e-02   1.0361639e-01
   4.1000000e-02   1.0296815e-01
   4.1500000e-02   1.0233478e-01
   4.2000000e-02   1.0171590e-01
   4.2500000e-02   1.0111111e-01
   4.3000000e-02   1.0052005e-01
   4.3500000e-02   9.9942350e-02
   4.4000000e-02   9.9377682e-02
   4.4500000e-02   9.8825714e-02
   4.5000000e-02   9.8286129e-02
   4.5500000e-02   9.7758623e-02
   4.6000000e-02   9.7242900e-02
   4.6500000e-02   9.6738675e-02
   4.7000000e-02   9.6245673e-02
   4.7500000e-02   9.5763627e-02
   4.8000000e-02   9.5292278e-02
   4.8500000e-02   9.4831375e-02
   4.9000000e-02   9.4380676e-02
   4.9500000e-02   9.3939943e-02
   5.0000000e-02   9.3508947e-02


==> decay_2.dat <==
   0.0000000e+00   1.4066919e+00
   5.0000000e-04   1.0873805e+00
   1.0000000e-03   8.9335003e-01
   1.5000000e-03   7.6212626e-01
   2.0000000e-03   6.6734310e-01
   2.5000000e-03   5.9547377e-01
   3.0000000e-03   5.3889598e-01
   3.5000000e-03   4.9302442e-01
   4.0000000e-03   4.5495570e-01
   4.5000000e-03   4.2277078e-01
   5.0000000e-03   3.9515362e-01
   5.5000000e-03   3.7117213e-01
   6.0000000e-03   3.5014531e-01
   6.5000000e-03   3.3156079e-01
   7.0000000e-03   3.1502487e-01
   7.5000000e-03   3.0022968e-01
   8.0000000e-03   2.8692917e-01
   8.5000000e-03   2.7492158e-01
   9.0000000e-03   2.6403807e-01
   9.5000000e-03   2.5413602e-01
   1.0000000e-02   2.4509466e-01
   1.0500000e-02   2.3681144e-01
   1.1000000e-02   2.2919895e-01
   1.1500000e-02   2.2218232e-01
   1.2000000e-02   2.1569709e-01
   1.2500000e-02   2.0968754e-01
   1.3000000e-02   2.0410527e-01
   1.3500000e-02   1.9890811e-01
   1.4000000e-02   1.9405916e-01
   1.4500000e-02   1.8952597e-01
   1.5000000e-02   1.8527989e-01
   1.5500000e-02   1.8129548e-01
   1.6000000e-02   1.7755006e-01
   1.6500000e-02   1.7402328e-01
   1.7000000e-02   1.7069689e-01
   1.7500000e-02   1.6755442e-01
   1.8000000e-02   1.6458099e-01
   1.8500000e-02   1.6176318e-01
   1.9000000e-02   1.5908879e-01
   1.9500000e-02   1.5654680e-01
   2.0000000e-02   1.5412717e-01
   2.0500000e-02   1.5182080e-01
   2.1000000e-02   1.4961943e-01
   2.1500000e-02   1.4751550e-01
   2.2000000e-02   1.4550218e-01
   2.2500000e-02   1.4357319e-01
   2.3000000e-02   1.4172284e-01
   2.3500000e-02   1.3994592e-01
   2.4000000e-02   1.3823767e-01
   2.4500000e-02   1.3659373e-01
   2.5000000e-02   1.3501011e-01
   2.5500000e-02   1.3348315e-01
   2.6000000e-02   1.3200951e-01
   2.6500000e-02   1.3058609e-01
   2.7000000e-02   1.2921006e-01
   2.7500000e-02   1.2787882e-01
   2.8000000e-02   1.2658997e-01
   2.8500000e-02   1.2534127e-01
   2.9000000e-02   1.2413069e-01
   2.9500000e-02   1.2295634e-01
   3.0000000e-02   1.2181645e-01
   3.0500000e-02   1.2070942e-01
   3.1000000e-02   1.1963373e-01
   3.1500000e-02   1.1858798e-01
   3.2000000e-02   1.1757088e-01
   3.2500000e-02   1.1658122e-01
   3.3000000e-02   1.1561786e-01
   3.3500000e-02   1.1467976e-01
   3.4000000e-02   1.1376592e-01
   3.4500000e-02   1.1287545e-01
   3.5000000e-02   1.1200746e-01
   3.5500000e-02   1.1116115e-01
   3.6000000e-02   1.1033577e-01
   3.6500000e-02   1.0953060e-01
   3.7000000e-02   1.0874496e-01
   3.7500000e-02   1.0797823e-01
   3.8000000e-02   1.0722980e-01
   3.8500000e-02   1.0649911e-01
   3.9000000e-02   1.0578562e-01
   3.9500000e-02   1.0508882e-01
   4.0000000e-02   1.0440823e-01
   4.0500000e-02   1.0374337e-01
   4.1000000e-02   1.0309383e-01
   4.1500000e-02   1.0245917e-01
   4.2000000e-02   1.0183899e-01
   4.2500000e-02   1.0123291e-01
   4.3000000e-02   1.0064056e-01
   4.3500000e-02   1.0006159e-01
   4.4000000e-02   9.9495651e-02
   4.4500000e-02   9.8942424e-02
   4.5000000e-02   9.8401591e-02
   4.5500000e-02   9.7872848e-02
   4.6000000e-02   9.7355900e-02
   4.6500000e-02   9.6850464e-02
   4.7000000e-02   9.6356264e-02
   4.7500000e-02   9.5873035e-02
   4.8000000e-02   9.5400518e-02
   4.8500000e-02   9.4938463e-02
   4.9000000e-02   9.4486627e-02
   4.9500000e-02   9.4044774e-02
   5.0000000e-02   9.3612675e-02


==> error_1.dat <==
   4.0000000e+00   2.3818218e-01
   8.0000000e+00   1.0654053e-01
   1.2000000e+01   5.0934661e-02
   1.6000000e+01   2.5411139e-02
   2.0000000e+01   1.3572427e-02
   2.4000000e+01   8.3231097e-03

